Text2Zinc: A Cross-Domain Dataset for Modeling Optimization and Satisfaction Problems in MiniZinc

There is growing interest in utilizing large language models (LLMs) as co-pilots for combinatorial optimization and constraint programming tasks across various problems. This paper aims to advance this line of research by introducing Text2Zinc}, a cross-domain dataset for capturing optimization and satisfaction problems specified in natural language text. Our work is distinguished from previous attempts by integrating both satisfaction and optimization problems within a unified dataset using a solver-agnostic modeling language. To achieve this, we leverage MiniZinc's solver-and-paradigm-agnostic modeling capabilities to formulate these problems. Using the Text2Zinc dataset, we conduct comprehensive baseline experiments to compare execution and solution accuracy across several methods, including off-the-shelf prompting strategies, chain-of-thought reasoning, and a compositional approach. Additionally, we explore the effectiveness of intermediary representations, specifically knowledge graphs. Our findings indicate that LLMs are not yet a push-button technology to model combinatorial problems from text. We hope that Text2Zinc serves as a valuable resource for researchers and practitioners to advance the field further.

==> images/text2zinc_unified.tikz <==
\usetikzlibrary{positioning, arrows.meta, shapes.multipart}

% Define colors
\definecolor{bluefill}{RGB}{220,240,255}   % Blue background for boxes
\definecolor{bordercolor}{RGB}{100,100,100}
\definecolor{headerbg}{RGB}{150,180,220}
\definecolor{headerfg}{RGB}{255,255,255}

% Define a listings style for JSON/code
\lstdefinestyle{jsonstyle}{
  basicstyle=\scriptsize\ttfamily,
  columns=fullflexible,
  breaklines=true,
  showstringspaces=false,
}

% Define custom box widths:
\newlength{\inputwidth}
\setlength{\inputwidth}{0.30\linewidth}  % 30% for the Input column

\newlength{\otherwidth}
\setlength{\otherwidth}{0.20\linewidth}  % 20% for Data and Model columns

\newlength{\outputwidth}
\setlength{\outputwidth}{0.25\linewidth} % 25% for the Output column

% Define node styles:
\tikzset{
  % Top boxes style
  box/.style={
    draw=bordercolor,
    fill=bluefill,
    rounded corners,
    minimum height=1.5cm,
    align=center,
    inner sep=5mm,
    font=\small\ttfamily,
  },
  % Bottom boxes style using rectangle split.
  expbox/.style={
    rectangle split,
    rectangle split parts=2,
    draw=bordercolor,
    rounded corners,
    align=left,
    inner sep=5mm,
    font=\small\ttfamily,
    rectangle split part fill={headerbg, bluefill},
    rectangle split part align={center,left},
    minimum height=8cm, % Force overall height of 8cm for each bottom box
  },
}

\begin{tikzpicture}[node distance=0.5cm and 0.5cm]

  % Top row: Main boxes (Input, Data, Model, Output)
  \node (Input) [box, text width=\inputwidth] {Input};
  \node (Data) [box, text width=\otherwidth, right=of Input] {Data};
  \node (Model) [box, text width=\otherwidth, right=of Data] {Model};
  \node (Output) [box, text width=\outputwidth, right=of Model] {Output};

  % Bottom row: Explanation boxes with headings.
  % We wrap the listing content in a minipage of fixed height (here, 7cm).
  % Since the overall height is fixed to 8cm, the header gets 1cm of space.
  \node (Input_exp) [expbox, below=of Input, text width=\inputwidth] {%
    input.json%
    \nodepart{second}
    \begin{minipage}[t][6.75cm][t]{\inputwidth}
      \lstset{style=jsonstyle}
\begin{lstlisting}
{
  "description": "...",
  "input": {
    "param1": {
      "description": "...",
      "shape": "..."
    },
    ...
  },
  "output": {
    "outputVar1": {
      "description": "...",
      "shape": "..."
    },
    ...
  },
  "metadata": "...",
  "identifier": "..."
}
\end{lstlisting}
    \end{minipage}
  };

  \node (Data_exp) [expbox, below=of Data, text width=\otherwidth] {%
    data.dzn%
    \nodepart{second}
    \begin{minipage}[t][6.75cm][t]{\otherwidth}
      \lstset{style=jsonstyle}
\begin{lstlisting}
param1 = ...;
param2 = ...;
...
\end{lstlisting}
    \end{minipage}
  };

  \node (Model_exp) [expbox, below=of Model, text width=\otherwidth] {%
    model.man%
    \nodepart{second}
    \begin{minipage}[t][6.75cm][t]{\otherwidth}
      \lstset{style=jsonstyle}
\begin{lstlisting}
// Parameters
...

// Decision Variables
...

// Constraints
...

// Objective
...
\end{lstlisting}
    \end{minipage}
  };

  \node (Output_exp) [expbox, below=of Output, text width=\outputwidth] {%
    output.json%
    \nodepart{second}
    \begin{minipage}[t][6.75cm][t]{\outputwidth}
      \lstset{style=jsonstyle}
\begin{lstlisting}
{
  "_objective": "...",
  "outputVar1": {...},
  "outputVar2": {...}
}
\end{lstlisting}
    \end{minipage}
  };

  % Arrows connecting the top boxes to their corresponding bottom boxes
  \draw[->, thick] (Input.south)  -- (Input_exp.north);
  \draw[->, thick] (Data.south)   -- (Data_exp.north);
  \draw[->, thick] (Model.south)  -- (Model_exp.north);
  \draw[->, thick] (Output.south) -- (Output_exp.north);

\end{tikzpicture}

